Digital Predistortion of Power Amplifiers for Quantum Computing

Power amplifiers (PA) are essential for microwavecontrolled trapped-ion and semiconductor spin based quantum computers (QC). They adjust the power level of the control signal and therefore the processing time of the QC. Their nonlinearities and memory effects degrade the signal quality and, thus, the fidelity of qubit gate operations. Driving the PA with a significant input power back-off reduces nonlinear effects but is neither power-efficient nor cost-effective. To overcome this limitation, this letter augments the conventional signal generation system applied in QCs by digital predistortion (DPD) to linearize the radio frequency (RF) channel. Numerical analysis of the qubit behavior based on measured representative control signals indicates that DPD improves its fidelity.

==> svg-inkscape/SystemOverview4_svg-tex.pdf_tex <==
%% Creator: Inkscape 1.3.2 (091e20e, 2023-11-25, custom), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'SystemOverview4_svg-tex.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{305.71287621bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.46203675)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{SystemOverview4_svg-tex.pdf}}%
    \put(0.30995464,0.09539743){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\shortstack[l]{\footnotesize{Down-}\\ \footnotesize{converter}}\\\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{SystemOverview4_svg-tex.pdf}}%
    \put(0.1227296,0.29061917){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\footnotesize{DPD}\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{SystemOverview4_svg-tex.pdf}}%
    \put(0.04482898,0.10008038){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\shortstack[l]{\footnotesize{Parameter}\\ \footnotesize{Estimation}}\\\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{SystemOverview4_svg-tex.pdf}}%
    \put(0.20244588,0.29166742){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\footnotesize{DAC}\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{SystemOverview4_svg-tex.pdf}}%
    \put(0.30814401,0.27646674){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\shortstack[l]{\footnotesize{Up-}\\ \footnotesize{converter}}\\\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=6]{SystemOverview4_svg-tex.pdf}}%
    \put(0.26963579,0.30954609){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\footnotesize{$s_\text{IF}$}\end{tabular}}}}%
    \put(0.26379593,0.11024836){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\footnotesize{$s'_\text{IF}$}\end{tabular}}}}%
    \put(0.26851553,0.14106936){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\footnotesize{$\tilde{s}_\text{IF}$}\end{tabular}}}}%
    \put(0.50634977,0.31403692){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\footnotesize{$s_\text{RF}'$}\end{tabular}}}}%
    \put(0.40769702,0.30756193){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\footnotesize{$\tilde{s}_\text{RF}$}\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=7]{SystemOverview4_svg-tex.pdf}}%
    \put(0.02071662,0.29091473){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\footnotesize{DSG}\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=8]{SystemOverview4_svg-tex.pdf}}%
    \put(0.63596016,0.07158977){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\footnotesize{$x$}\end{tabular}}}}%
    \put(0.73873066,0.09734687){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$y$\end{tabular}}}}%
    \put(0.66727524,0.21276234){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\footnotesize{$z$}\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=9]{SystemOverview4_svg-tex.pdf}}%
    \put(0.64486643,0.2278088){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\footnotesize{${\lvert}0{\rangle}$}\end{tabular}}}}%
    \put(0.64502744,0.01108132){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\footnotesize{${\lvert}1{\rangle}$}\end{tabular}}}}%
    \put(0.71340348,0.13757784){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\footnotesize{$\varphi$}\end{tabular}}}}%
    \put(0.66049807,0.17815807){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\footnotesize{${\lvert}\psi{\rangle}$}\end{tabular}}}}%
    \put(0.72017925,0.20170089){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\theta$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=10]{SystemOverview4_svg-tex.pdf}}%
    \put(0.19642732,0.12751937){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\footnotesize{ADC}\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=11]{SystemOverview4_svg-tex.pdf}}%
    \put(0.20244588,0.40942339){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\footnotesize{DAC}\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=12]{SystemOverview4_svg-tex.pdf}}%
    \put(0.30814401,0.39422271){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\shortstack[l]{\footnotesize{Up-}\\ \footnotesize{converter}}\\\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=13]{SystemOverview4_svg-tex.pdf}}%
    \put(0.26963579,0.42730206){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\footnotesize{$s_\text{IF}$}\end{tabular}}}}%
    \put(0.0869859,0.42354964){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\footnotesize{$x_\text{IF}$}\end{tabular}}}}%
    \put(0.0869859,0.3046669){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\footnotesize{$x_\text{IF}$}\end{tabular}}}}%
    \put(0.17814224,0.3046669){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\footnotesize{$u$}\end{tabular}}}}%
    \put(0.50634977,0.43179288){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\footnotesize{$s_\text{RF}'$}\end{tabular}}}}%
    \put(0.40769702,0.4253179){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\footnotesize{$\tilde{s}_\text{RF}$}\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=14]{SystemOverview4_svg-tex.pdf}}%
    \put(0.02071662,0.40867069){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\footnotesize{DSG}\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=15]{SystemOverview4_svg-tex.pdf}}%
    \put(0.00560423,0.03705425){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\footnotesize{Digital Domain}\end{tabular}}}}%
    \put(0.24045734,0.03587852){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\footnotesize{Feedback Receiver}\end{tabular}}}}%
    \put(0.56768773,0.04337516){\rotatebox{90}{\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\footnotesize{Bloch Sphere}\end{tabular}}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=16]{SystemOverview4_svg-tex.pdf}}%
    \put(0.24183433,0.19248198){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\footnotesize{Transmitter }\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=17]{SystemOverview4_svg-tex.pdf}}%
    \put(0.19786119,0.09164826){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\footnotesize{ADC}\end{tabular}}}}%
    \put(0.32256066,0.35536659){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}(a)\end{tabular}}}}%
    \put(0.32256066,0.00209868){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}(b)\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=18]{SystemOverview4_svg-tex.pdf}}%
    \put(0.64021177,0.41428433){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}To QC\end{tabular}}}}%
    \put(0.64021177,0.29612612){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}To QC\end{tabular}}}}%
  \end{picture}%
\endgroup%


==> svg-inkscape/bloch4_svg-tex.pdf_tex <==
%% Creator: Inkscape 1.3.2 (091e20e, 2023-11-25, custom), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'bloch4_svg-tex.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{484.36816406bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.56114338)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{bloch4_svg-tex.pdf}}%
    \put(0.31469399,0.03021867){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\lvert 1 \rangle$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{bloch4_svg-tex.pdf}}%
    \put(0.31010569,0.53592599){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\lvert 0 \rangle$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{bloch4_svg-tex.pdf}}%
    \put(0.05935566,0.06834277){\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}w/o DPD\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{bloch4_svg-tex.pdf}}%
    \put(0.05935566,0.0999755){\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}DPD\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{bloch4_svg-tex.pdf}}%
    \put(0.05935566,0.03803914){\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}Theoretical\end{tabular}}}}%
    \put(0.50743824,0.35074082){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$y$\end{tabular}}}}%
    \put(0.49212224,0.19421317){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$x$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=6]{bloch4_svg-tex.pdf}}%
    \put(0.78007869,0.2806951){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Initial\end{tabular}}}}%
    \put(0.6860412,0.25416052){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Final\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=7]{bloch4_svg-tex.pdf}}%
  \end{picture}%
\endgroup%


==> svg-inkscape/qubit_spec_L_svg-tex.pdf_tex <==
%% Creator: Inkscape 1.3.2 (091e20e, 2023-11-25, custom), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'qubit_spec_L_svg-tex.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{285.7675219bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.29872092)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{qubit_spec_L_svg-tex.pdf}}%
    \put(0.85777689,0.03987692){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$f$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{qubit_spec_L_svg-tex.pdf}}%
    \put(0.49292354,0.04132175){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\footnotesize{$f_1$}\end{tabular}}}}%
    \put(0.54427015,0.04132175){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\footnotesize{$f_3-f_1$}\end{tabular}}}}%
    \put(0.70350489,0.04161512){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\footnotesize{$f_3+f_1$}\end{tabular}}}}%
    \put(0.65253395,0.04132175){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\footnotesize{$f_3$}\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{qubit_spec_L_svg-tex.pdf}}%
    \put(0.46483418,0.10603794){\rotatebox{90}{\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$|S_\text{RF}(f)|$\end{tabular}}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{qubit_spec_L_svg-tex.pdf}}%
    \put(0.39215954,0.03987692){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$t$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{qubit_spec_L_svg-tex.pdf}}%
    \put(0.01575771,0.08845605){\rotatebox{90}{\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$|s_{\text{BB}_{m,n}}(t)|$\end{tabular}}}}}%
    \put(0.50219589,0.24200553){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$q_1$\end{tabular}}}}%
    \put(0.54981304,0.18987016){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\footnotesize{\Delta A_{m,1}}$\end{tabular}}}}%
    \put(0.70531952,0.19097676){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\footnotesize{\Delta A_{m,3}}$\end{tabular}}}}%
    \put(0.57453664,0.24410975){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$q_2$\end{tabular}}}}%
    \put(0.65395384,0.24375283){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$q_3$\end{tabular}}}}%
    \put(0.77100641,0.24375283){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$q_4$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=6]{qubit_spec_L_svg-tex.pdf}}%
    \put(0.18884974,0.00461435){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}(a)\end{tabular}}}}%
    \put(0.63336685,0.00415207){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}(b)\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=7]{qubit_spec_L_svg-tex.pdf}}%
    \put(0.0580593,0.28312275){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\footnotesize{STM}\end{tabular}}}}%
    \put(0.1414635,0.25620405){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l} \footnotesize{Compression}\end{tabular}}}}%
    \put(0.2985827,0.27318958){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\footnotesize{LTM}\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=8]{qubit_spec_L_svg-tex.pdf}}%
  \end{picture}%
\endgroup%


==> svg-inkscape/sequences6_svg-tex.pdf_tex <==
%% Creator: Inkscape 1.3.2 (091e20e, 2023-11-25, custom), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'sequences6_svg-tex.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{470.69335937bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.66700528)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{sequences6_svg-tex.pdf}}%
    \put(0.17169662,0.34841478){\makebox(0,0)[t]{\lineheight{0}\smash{\begin{tabular}[t]{c}-10.0\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{sequences6_svg-tex.pdf}}%
    \put(0.23922538,0.34841478){\makebox(0,0)[t]{\lineheight{0}\smash{\begin{tabular}[t]{c}-7.5\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{sequences6_svg-tex.pdf}}%
    \put(0.30675416,0.34841478){\makebox(0,0)[t]{\lineheight{0}\smash{\begin{tabular}[t]{c}-5.0\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{sequences6_svg-tex.pdf}}%
    \put(0.37428292,0.34841478){\makebox(0,0)[t]{\lineheight{0}\smash{\begin{tabular}[t]{c}-2.5\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{sequences6_svg-tex.pdf}}%
    \put(0.44181168,0.34841478){\makebox(0,0)[t]{\lineheight{0}\smash{\begin{tabular}[t]{c}0.0\end{tabular}}}}%
    \put(0.30441107,0.31935524){\makebox(0,0)[t]{\lineheight{0}\smash{\begin{tabular}[t]{c}$P_n / P_{n,\text{max}}$ (dB)\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=6]{sequences6_svg-tex.pdf}}%
    \put(0.11832196,0.54267971){\makebox(0,0)[rt]{\lineheight{0}\smash{\begin{tabular}[t]{r}$10^{-2}$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=7]{sequences6_svg-tex.pdf}}%
    \put(0.11832196,0.45701885){\makebox(0,0)[rt]{\lineheight{0}\smash{\begin{tabular}[t]{r}$10^{-4}$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=8]{sequences6_svg-tex.pdf}}%
    \put(0.11832196,0.37135797){\makebox(0,0)[rt]{\lineheight{0}\smash{\begin{tabular}[t]{r}$10^{-6}$\end{tabular}}}}%
    \put(0.03630531,0.4865056){\rotatebox{90}{\makebox(0,0)[t]{\lineheight{0}\smash{\begin{tabular}[t]{c}$1 - F$\end{tabular}}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=9]{sequences6_svg-tex.pdf}}%
    \put(0.29485071,0.60632884){\makebox(0,0)[t]{\lineheight{0}\smash{\begin{tabular}[t]{c}$q_1$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=10]{sequences6_svg-tex.pdf}}%
    \put(0.62340936,0.34841478){\makebox(0,0)[t]{\lineheight{0}\smash{\begin{tabular}[t]{c}-10.0\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=11]{sequences6_svg-tex.pdf}}%
    \put(0.69093809,0.34841478){\makebox(0,0)[t]{\lineheight{0}\smash{\begin{tabular}[t]{c}-7.5\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=12]{sequences6_svg-tex.pdf}}%
    \put(0.75846685,0.34841478){\makebox(0,0)[t]{\lineheight{0}\smash{\begin{tabular}[t]{c}-5.0\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=13]{sequences6_svg-tex.pdf}}%
    \put(0.82599561,0.34841478){\makebox(0,0)[t]{\lineheight{0}\smash{\begin{tabular}[t]{c}-2.5\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=14]{sequences6_svg-tex.pdf}}%
    \put(0.89352444,0.34841478){\makebox(0,0)[t]{\lineheight{0}\smash{\begin{tabular}[t]{c}0.0\end{tabular}}}}%
    \put(0.75293698,0.31935524){\makebox(0,0)[t]{\lineheight{0}\smash{\begin{tabular}[t]{c}$P_n / P_{n,\text{max}}$ (dB)\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=15]{sequences6_svg-tex.pdf}}%
    \put(0.57003468,0.54267971){\makebox(0,0)[rt]{\lineheight{0}\smash{\begin{tabular}[t]{r}$10^{-2}$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=16]{sequences6_svg-tex.pdf}}%
    \put(0.57003468,0.45701885){\makebox(0,0)[rt]{\lineheight{0}\smash{\begin{tabular}[t]{r}$10^{-4}$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=17]{sequences6_svg-tex.pdf}}%
    \put(0.57003468,0.37135797){\makebox(0,0)[rt]{\lineheight{0}\smash{\begin{tabular}[t]{r}$10^{-6}$\end{tabular}}}}%
    \put(0.48801804,0.4865056){\rotatebox{90}{\makebox(0,0)[t]{\lineheight{0}\smash{\begin{tabular}[t]{c}$1 - F$\end{tabular}}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=18]{sequences6_svg-tex.pdf}}%
    \put(0.7465634,0.60632884){\makebox(0,0)[t]{\lineheight{0}\smash{\begin{tabular}[t]{c}$q_2$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=19]{sequences6_svg-tex.pdf}}%
    \put(0.17169662,0.03407001){\makebox(0,0)[t]{\lineheight{0}\smash{\begin{tabular}[t]{c}-10.0\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=20]{sequences6_svg-tex.pdf}}%
    \put(0.23922538,0.03407001){\makebox(0,0)[t]{\lineheight{0}\smash{\begin{tabular}[t]{c}-7.5\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=21]{sequences6_svg-tex.pdf}}%
    \put(0.30675416,0.03407001){\makebox(0,0)[t]{\lineheight{0}\smash{\begin{tabular}[t]{c}-5.0\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=22]{sequences6_svg-tex.pdf}}%
    \put(0.37428292,0.03407001){\makebox(0,0)[t]{\lineheight{0}\smash{\begin{tabular}[t]{c}-2.5\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=23]{sequences6_svg-tex.pdf}}%
    \put(0.44181168,0.03407001){\makebox(0,0)[t]{\lineheight{0}\smash{\begin{tabular}[t]{c}0.0\end{tabular}}}}%
    \put(0.30441107,0.00501048){\makebox(0,0)[t]{\lineheight{0}\smash{\begin{tabular}[t]{c}$P_n / P_{n,\text{max}}$ (dB)\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=24]{sequences6_svg-tex.pdf}}%
    \put(0.11832196,0.22833494){\makebox(0,0)[rt]{\lineheight{0}\smash{\begin{tabular}[t]{r}$10^{-2}$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=25]{sequences6_svg-tex.pdf}}%
    \put(0.11832196,0.14267406){\makebox(0,0)[rt]{\lineheight{0}\smash{\begin{tabular}[t]{r}$10^{-4}$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=26]{sequences6_svg-tex.pdf}}%
    \put(0.11832196,0.05701318){\makebox(0,0)[rt]{\lineheight{0}\smash{\begin{tabular}[t]{r}$10^{-6}$\end{tabular}}}}%
    \put(0.03630531,0.17216083){\rotatebox{90}{\makebox(0,0)[t]{\lineheight{0}\smash{\begin{tabular}[t]{c}$1 - F$\end{tabular}}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=27]{sequences6_svg-tex.pdf}}%
    \put(0.29485071,0.29198405){\makebox(0,0)[t]{\lineheight{0}\smash{\begin{tabular}[t]{c}$q_3$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=28]{sequences6_svg-tex.pdf}}%
    \put(0.62340936,0.03407001){\makebox(0,0)[t]{\lineheight{0}\smash{\begin{tabular}[t]{c}-10.0\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=29]{sequences6_svg-tex.pdf}}%
    \put(0.69093809,0.03407001){\makebox(0,0)[t]{\lineheight{0}\smash{\begin{tabular}[t]{c}-7.5\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=30]{sequences6_svg-tex.pdf}}%
    \put(0.75846685,0.03407001){\makebox(0,0)[t]{\lineheight{0}\smash{\begin{tabular}[t]{c}-5.0\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=31]{sequences6_svg-tex.pdf}}%
    \put(0.82599561,0.03407001){\makebox(0,0)[t]{\lineheight{0}\smash{\begin{tabular}[t]{c}-2.5\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=32]{sequences6_svg-tex.pdf}}%
    \put(0.89352444,0.03407001){\makebox(0,0)[t]{\lineheight{0}\smash{\begin{tabular}[t]{c}0.0\end{tabular}}}}%
    \put(0.75293698,0.00501048){\makebox(0,0)[t]{\lineheight{0}\smash{\begin{tabular}[t]{c}$P_n / P_{n,\text{max}}$ (dB)\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=33]{sequences6_svg-tex.pdf}}%
    \put(0.57003468,0.22833494){\makebox(0,0)[rt]{\lineheight{0}\smash{\begin{tabular}[t]{r}$10^{-2}$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=34]{sequences6_svg-tex.pdf}}%
    \put(0.57003468,0.14267406){\makebox(0,0)[rt]{\lineheight{0}\smash{\begin{tabular}[t]{r}$10^{-4}$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=35]{sequences6_svg-tex.pdf}}%
    \put(0.57003468,0.05701318){\makebox(0,0)[rt]{\lineheight{0}\smash{\begin{tabular}[t]{r}$10^{-6}$\end{tabular}}}}%
    \put(0.48801803,0.17216082){\rotatebox{90}{\makebox(0,0)[t]{\lineheight{0}\smash{\begin{tabular}[t]{c}$1 - F$\end{tabular}}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=36]{sequences6_svg-tex.pdf}}%
    \put(0.7465634,0.29198405){\makebox(0,0)[t]{\lineheight{0}\smash{\begin{tabular}[t]{c}$q_4$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=37]{sequences6_svg-tex.pdf}}%
    \put(0.32417759,0.43085954){\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}w/o DPD\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=38]{sequences6_svg-tex.pdf}}%
    \put(0.32417759,0.39967551){\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}DPD\end{tabular}}}}%
  \end{picture}%
\endgroup%

